The Cygnus Allscale Survey of Chemistry and Dynamical Environments: CASCADE. IV. Unveiling the hidden structures in DR18

The Cygnus-X complex is a massive, nearby (1.4 kpc) star-forming region with several OB associations. As part of the Cygnus Allscale Survey of Chemistry and Dynamical Environments (CASCADE) program, we carried out 3.6 millimeter (mm) continuum and spectral line high-resolution observations ($\sim$ 3 - 4$''$) toward DR18, covering several molecular species with the Northern Extended Millimeter Array (NOEMA) and the Institut de Radioastronomie Millim\'etrique (IRAM) 30m telescope. In addition, multi-wavelength archival datasets were used to provide a comprehensive analysis of the region. A comparison of the 3.6mm and 6 cm continuum emission confirms that a B2 star (DR18-05) shapes the cometary HII region in the DR18 cavity, with ionized gas escaping toward the OB2 association. On the other hand, the extended 3.6mm and 6 cm continuum emission are likely to trace photoevaporating ionized gas from ultraviolet radiation from the Cyg OB2 association, not from DR18-05. The shell structure around DR18-05 indicates photodissociation regions (PDRs) formed by the expanding HII region and photo-erosion from DR18-05 and OB2 stars. We also identified 18 compact cores with N$_2$H$^+$ emission, half of which are gravitationally bound and mostly located in colder regions behind the PDRs. The SiO emission is found only in PDRs, with narrow-line widths ( 0.8 - 2.0 km s$^{-1}$) and lower abundances (X(SiO) $\sim$ 5$\times$10$^{-11}$ - 1$\times$10$^{-10}$). Comparing with the UV irradiated shock models, we suggest that the SiO emission partially encompassing the HII region arises from the molecular gas region, marginally compressed by low-velocity shocks with $\sim$ 5 km s$^{-1}$, irradiated by external UV radiation (G$_{\rm 0} \sim 10^{2} - 10^{3}$), as they traverse through a medium with $n_{\rm H} \sim 10^{4}$ to 10$^5$ cm$^{-3}$.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

